S4: A Spatial-Spectral model for Speckle Suppression

High dynamic-range imagers aim to block out or null light from a very bright primary star to make it possible to detect and measure far fainter companions; in real systems a small fraction of the primary light is scattered, diffracted, and unocculted. We introduce S4, a flexible data-driven model for the unocculted (and highly speckled) light in the P1640 spectroscopic coronograph. The model uses Principal Components Analysis (PCA) to capture the spatial structure and wavelength dependence of the speckles but not the signal produced by any companion. Consequently, the residual typically includes the companion signal. The companion can thus be found by filtering this error signal with a fixed companion model. The approach is sensitive to companions that are of order a percent of the brightness of the speckles, or up to $10^{-7}$ times the brightness of the primary star. This outperforms existing methods by a factor of 2-3 and is close to the shot-noise physical limit.

==> author_response.txt <==
Dear Editor,

Thank you for your patience in dealing with our paper.

> 'You wrote in the cover letter when re-submitting your manuscript
> yesterday: "The acknowledgments section has been revised to remove
> this reference to one of the co-authors."'

Yes, the reference to Laurent Pueyo in the acknowledgements was removed.

> 'But I do read in the acknowledgement section: "The project also acknowledges the generous
> support of ... Rebecca Oppenheimer." And yet I see Rebecca Oppenheimer
> listed as a co-author. Author lists and acknowledgements are sensitive
> matters, so please understand that you should deal with this situation
> yourself.'

I conferred with Rebecca (who wrote that sentence). See our exchange below: 

Rob: Presumably you are there because you donated personal money to
the P1640 project, right?  Can you confirm so I can explain to the editor?

Rebecca: Yes, that is what I did, but you can remove me from the
acknowledgements if that is easiest.  I won this prize and donated the
money to the project. 

So: to avoid confusion, Rebecca's name has been removed from the
acknowledgements. 

Regards,

Rob Fergus, David Hogg, Doug Brenner, Rebecca Oppenheimer, Laurent Pueyo.

